Investigation of two-particle contributions to nucleon matrix elements

We investigate contributions of excited states to nucleon matrix elements by studying the two- and three-point functions using nucleon and pion-nucleon interpolating fields. This study is carried out using twisted mass fermion ensembles with pion masses 346 MeV and 131 MeV. We compare the results obtained using these two ensembles and show preliminary results for nucleon charges.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

